On the July 2007 flare of the blazar 3C 454.3

In July 2007, the blazar 3C 454.3 underwent a flare in the optical, reaching R~13 on July 19. Then the optical flux decreased by one magnitude, being R~14 when the source was detected by the gamma-ray satellite AGILE, that observed the source on July 24-30. At the same time, the Swift satellite performed a series of snapshots. We can construct the simultaneous spectral energy distribution using optical, UV, X-ray and gamma-ray data. These shows that an increased gamma-ray flux is accompanied by a weaker optical/X-ray flux with respect to the flare observed in the Spring 2005 by INTEGRAL and Swift. This confirms earlier suggestions about the behaviour of the jet of 3C 454.3.

==> abs.txt <==

On the July 2007 flare of the blazar 3C 454.3

G. Ghisellini (1), L. Foschini (2), F. Tavecchio (1), E. Pian (3)
((1) INAF-Oss. Astr. Brera,  (2) INAF-IASF/Bologna, (3)INAF-Oss. Astr.Trieste)


In July 2007, the blazar 3C 454.3 underwent a flare in the optical,
reaching R~13 on July 19. Then the optical flux decreased by one magnitude, 
being R~14 when the source was detected by the gamma-ray satellite AGILE,
that observed the source on July 24-30.
At the same time, the Swift satellite performed a series of snapshots.
We can construct the simultaneous spectral energy distribution
using optical, UV, X-ray and gamma-ray data.
These shows that an increased gamma-ray flux is accompanied
by a weaker optical/X-ray flux with respect to the flare
observed in the Spring 2005 by INTEGRAL and Swift.
This confirms earlier suggestions about the behaviour of the jet of 3C 454.3.

5 pages, 3 figures, submitted to MNRAS (Letters)









